Dynamic CoVaR Modeling and Estimation

The popular systemic risk measure CoVaR (conditional Value-at-Risk) and its variants are widely used in economics and finance. In this article, we propose joint dynamic forecasting models for the Value-at-Risk (VaR) and CoVaR. The CoVaR version we consider is defined as a large quantile of one variable (e.g., losses in the financial system) conditional on some other variable (e.g., losses in a bank's shares) being in distress. We introduce a two-step M-estimator for the model parameters drawing on recently proposed bivariate scoring functions for the pair (VaR, CoVaR). We prove consistency and asymptotic normality of our parameter estimator and analyze its finite-sample properties in simulations. Finally, we apply a specific subclass of our dynamic forecasting models, which we call CoCAViaR models, to log-returns of large US banks. A formal forecast comparison shows that our CoCAViaR models generate CoVaR predictions which are superior to forecasts issued from current benchmark models.

==> input/CoCAViaR_AllResults.txt <==
% latex table generated in R 4.1.2 by xtable 1.8-4 package
% Tue Jun 21 02:45:58 2022
\begin{table}[ht]
\centering
\begin{tabular}{rrlrrrrrlrrrrrlrrrrr}
  \toprule
beta & n & empty1 & bias\_mean\_1 & bias\_median\_1 & theta\_sd\_emp\_1 & sd\_asy\_median\_1 & CI\_asy\_coverage\_1 & empty2 & bias\_mean\_2 & bias\_median\_2 & theta\_sd\_emp\_2 & sd\_asy\_median\_2 & CI\_asy\_coverage\_2 & empty3 & bias\_mean\_3 & bias\_median\_3 & theta\_sd\_emp\_3 & sd\_asy\_median\_3 & CI\_asy\_coverage\_3 \\ 
  \midrule
0.90 & 500 &  & 0.0258 & 0.0029 & 0.080 & 0.128 & 0.96 &  & 0.0132 & -0.0004 & 0.109 & 0.143 & 0.95 &  & -0.0828 & -0.0143 & 0.256 & 0.378 & 0.95 \\ 
  0.90 & 1000 &  & 0.0126 & 0.0008 & 0.050 & 0.094 & 0.98 &  & 0.0079 & -0.0004 & 0.080 & 0.100 & 0.94 &  & -0.0412 & -0.0089 & 0.167 & 0.278 & 0.97 \\ 
  0.90 & 2000 &  & 0.0063 & 0.0004 & 0.031 & 0.067 & 0.99 &  & 0.0049 & 0.0017 & 0.055 & 0.072 & 0.96 &  & -0.0208 & -0.0049 & 0.107 & 0.200 & 0.98 \\ 
  0.90 & 4000 &  & 0.0029 & 0.0004 & 0.019 & 0.047 & 1.00 &  & 0.0030 & 0.0009 & 0.039 & 0.051 & 0.96 &  & -0.0101 & -0.0042 & 0.067 & 0.140 & 0.99 \\ 
  0.95 & 500 &  & 0.0355 & 0.0044 & 0.106 & 0.179 & 0.96 &  & 0.0217 & 0.0026 & 0.148 & 0.195 & 0.94 &  & -0.0861 & -0.0217 & 0.253 & 0.396 & 0.94 \\ 
  0.95 & 1000 &  & 0.0200 & 0.0022 & 0.074 & 0.130 & 0.98 &  & 0.0118 & -0.0004 & 0.108 & 0.137 & 0.93 &  & -0.0479 & -0.0099 & 0.181 & 0.286 & 0.96 \\ 
  0.95 & 2000 &  & 0.0086 & 0.0004 & 0.041 & 0.092 & 0.99 &  & 0.0050 & 0.0002 & 0.075 & 0.098 & 0.95 &  & -0.0207 & -0.0044 & 0.106 & 0.205 & 0.98 \\ 
  0.95 & 4000 &  & 0.0040 & 0.0001 & 0.026 & 0.065 & 1.00 &  & 0.0030 & -0.0004 & 0.055 & 0.069 & 0.95 &  & -0.0099 & -0.0019 & 0.070 & 0.145 & 0.99 \\ 
  0.90 & 500 &  & 0.1766 & 0.0644 & 0.241 & 0.254 & 0.82 &  & 0.0573 & 0.0388 & 0.459 & 0.520 & 0.89 &  & -0.5344 & -0.2664 & 0.660 & 0.727 & 0.79 \\ 
  0.90 & 1000 &  & 0.1326 & 0.0255 & 0.218 & 0.206 & 0.85 &  & 0.0567 & 0.0289 & 0.301 & 0.351 & 0.90 &  & -0.4001 & -0.1266 & 0.606 & 0.598 & 0.82 \\ 
  0.90 & 2000 &  & 0.0896 & 0.0096 & 0.183 & 0.159 & 0.89 &  & 0.0425 & 0.0225 & 0.206 & 0.246 & 0.91 &  & -0.2708 & -0.0563 & 0.512 & 0.463 & 0.86 \\ 
  0.90 & 4000 &  & 0.0417 & 0.0006 & 0.124 & 0.122 & 0.93 &  & 0.0285 & 0.0114 & 0.137 & 0.176 & 0.93 &  & -0.1292 & -0.0140 & 0.360 & 0.359 & 0.92 \\ 
  0.95 & 500 &  & 0.2651 & 0.1578 & 0.337 & 0.383 & 0.82 &  & 0.0809 & 0.0384 & 0.958 & 0.982 & 0.87 &  & -0.6146 & -0.4355 & 0.666 & 0.833 & 0.78 \\ 
  0.95 & 1000 &  & 0.2403 & 0.0956 & 0.330 & 0.330 & 0.82 &  & 0.0925 & 0.0371 & 0.661 & 0.689 & 0.86 &  & -0.5325 & -0.2868 & 0.650 & 0.709 & 0.79 \\ 
  0.95 & 2000 &  & 0.1942 & 0.0400 & 0.307 & 0.274 & 0.83 &  & 0.0769 & 0.0400 & 0.454 & 0.505 & 0.87 &  & -0.4271 & -0.1475 & 0.615 & 0.586 & 0.81 \\ 
  0.95 & 4000 &  & 0.1380 & 0.0165 & 0.265 & 0.228 & 0.86 &  & 0.0635 & 0.0235 & 0.306 & 0.361 & 0.89 &  & -0.3042 & -0.0666 & 0.545 & 0.480 & 0.84 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/CoCAViaR_AllResults_RR.txt <==
% latex table generated in R 4.3.1 by xtable 1.8-4 package
% Sun Feb 18 22:44:09 2024
\begin{table}[ht]
\centering
\begin{tabular}{rrlrrrrrlrrrrrlrrrrr}
  \toprule
beta & n & empty1 & bias\_mean\_1 & bias\_median\_1 & theta\_sd\_emp\_1 & sd\_asy\_median\_1 & CI\_asy\_coverage\_1 & empty2 & bias\_mean\_2 & bias\_median\_2 & theta\_sd\_emp\_2 & sd\_asy\_median\_2 & CI\_asy\_coverage\_2 & empty3 & bias\_mean\_3 & bias\_median\_3 & theta\_sd\_emp\_3 & sd\_asy\_median\_3 & CI\_asy\_coverage\_3 \\ 
  \midrule
0.90 & 500 &  & 0.0157 & 0.0012 & 0.055 & 0.084 & 0.98 &  & 0.0114 & -0.0007 & 0.110 & 0.142 & 0.94 &  & -0.0523 & -0.0065 & 0.193 & 0.265 & 0.97 \\ 
  0.90 & 1000 &  & 0.0105 & 0.0008 & 0.041 & 0.073 & 0.99 &  & 0.0092 & 0.0025 & 0.078 & 0.100 & 0.95 &  & -0.0357 & -0.0067 & 0.145 & 0.222 & 0.98 \\ 
  0.90 & 2000 &  & 0.0064 & 0.0008 & 0.028 & 0.060 & 0.99 &  & 0.0045 & 0.0006 & 0.055 & 0.071 & 0.95 &  & -0.0208 & -0.0045 & 0.099 & 0.179 & 0.99 \\ 
  0.90 & 4000 &  & 0.0021 & -0.0002 & 0.017 & 0.045 & 1.00 &  & 0.0015 & -0.0003 & 0.039 & 0.051 & 0.96 &  & -0.0072 & -0.0016 & 0.062 & 0.133 & 0.99 \\ 

  0.95 & 500 &  & 0.0242 & 0.0013 & 0.083 & 0.103 & 0.98 &  & 0.0110 & -0.0026 & 0.147 & 0.192 & 0.93 &  & -0.0585 & -0.0054 & 0.211 & 0.250 & 0.96 \\ 
  0.95 & 1000 &  & 0.0154 & 0.0011 & 0.057 & 0.095 & 0.98 &  & 0.0122 & 0.0014 & 0.106 & 0.136 & 0.93 &  & -0.0388 & -0.0075 & 0.149 & 0.218 & 0.97 \\ 
  0.95 & 2000 &  & 0.0086 & 0.0013 & 0.037 & 0.080 & 0.99 &  & 0.0065 & 0.0029 & 0.076 & 0.097 & 0.94 &  & -0.0215 & -0.0074 & 0.099 & 0.179 & 0.98 \\ 
  0.95 & 4000 &  & 0.0043 & 0.0009 & 0.024 & 0.061 & 1.00 &  & 0.0020 & -0.0007 & 0.053 & 0.069 & 0.95 &  & -0.0098 & -0.0031 & 0.067 & 0.137 & 0.99 \\ 

  0.90 & 500 &  & 0.1341 & 0.0156 & 0.223 & 0.171 & 0.85 &  & 0.0568 & 0.0197 & 0.453 & 0.486 & 0.90 &  & -0.4141 & -0.1090 & 0.628 & 0.521 & 0.81 \\ 
  0.90 & 1000 &  & 0.1136 & 0.0075 & 0.208 & 0.147 & 0.86 &  & 0.0539 & 0.0245 & 0.300 & 0.342 & 0.90 &  & -0.3467 & -0.0642 & 0.588 & 0.442 & 0.83 \\ 
  0.90 & 2000 &  & 0.0776 & 0.0035 & 0.173 & 0.129 & 0.89 &  & 0.0407 & 0.0181 & 0.203 & 0.246 & 0.91 &  & -0.2364 & -0.0354 & 0.492 & 0.380 & 0.88 \\ 
  0.90 & 4000 &  & 0.0353 & 0.0009 & 0.111 & 0.103 & 0.94 &  & 0.0294 & 0.0133 & 0.137 & 0.173 & 0.94 &  & -0.1117 & -0.0122 & 0.328 & 0.304 & 0.93 \\ 

  0.95 & 500 &  & 0.2319 & 0.0889 & 0.329 & 0.293 & 0.82 &  & 0.1006 & 0.0278 & 0.976 & 0.973 & 0.88 &  & -0.5528 & -0.3042 & 0.663 & 0.651 & 0.77 \\ 
  0.95 & 1000 &  & 0.2148 & 0.0581 & 0.316 & 0.255 & 0.82 &  & 0.1094 & 0.0423 & 0.673 & 0.693 & 0.86 &  & -0.4896 & -0.2205 & 0.640 & 0.559 & 0.78 \\ 
  0.95 & 2000 &  & 0.1720 & 0.0218 & 0.295 & 0.223 & 0.84 &  & 0.0775 & 0.0365 & 0.449 & 0.507 & 0.87 &  & -0.3816 & -0.1059 & 0.596 & 0.487 & 0.82 \\ 
  0.95 & 4000 &  & 0.1234 & 0.0100 & 0.254 & 0.195 & 0.87 &  & 0.0707 & 0.0314 & 0.305 & 0.365 & 0.90 &  & -0.2759 & -0.0501 & 0.527 & 0.422 & 0.85 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/CoCAViaR_Bandwidth_RR.txt <==
% latex table generated in R 4.3.1 by xtable 1.8-4 package
% Sun Feb 18 22:44:09 2024
\begin{table}[ht]
\centering
\begin{tabular}{rrlrrrrrlrrrrrlrrrrr}
  \toprule
beta & n & empty1 & param\_1\_CI\_0.25 & param\_1\_CI\_0.5 & param\_1\_CI\_1 & param\_1\_CI\_2 & param\_1\_CI\_4 & empty2 & param\_2\_CI\_0.25 & param\_2\_CI\_0.5 & param\_2\_CI\_1 & param\_2\_CI\_2 & param\_2\_CI\_4 & empty3 & param\_3\_CI\_0.25 & param\_3\_CI\_0.5 & param\_3\_CI\_1 & param\_3\_CI\_2 & param\_3\_CI\_4 \\ 
  \midrule
0.90 & 500 &  & 0.97 & 0.98 & 0.98 & 0.98 & 0.98 &  & 0.90 & 0.92 & 0.94 & 0.94 & 0.93 &  & 0.95 & 0.96 & 0.97 & 0.96 & 0.96 \\ 
  0.90 & 1000 &  & 0.98 & 0.98 & 0.99 & 0.99 & 0.98 &  & 0.91 & 0.93 & 0.95 & 0.95 & 0.94 &  & 0.96 & 0.97 & 0.98 & 0.97 & 0.97 \\ 
  0.90 & 2000 &  & 0.99 & 0.99 & 0.99 & 0.99 & 0.99 &  & 0.93 & 0.95 & 0.95 & 0.95 & 0.94 &  & 0.98 & 0.98 & 0.99 & 0.99 & 0.98 \\ 
  0.90 & 4000 &  & 1.00 & 1.00 & 1.00 & 1.00 & 1.00 &  & 0.94 & 0.95 & 0.96 & 0.96 & 0.95 &  & 0.99 & 0.99 & 0.99 & 0.99 & 0.99 \\ 

  0.95 & 500 &  & 0.95 & 0.97 & 0.98 & 0.97 & 0.95 &  & 0.88 & 0.91 & 0.93 & 0.92 & 0.87 &  & 0.93 & 0.95 & 0.96 & 0.95 & 0.93 \\ 
  0.95 & 1000 &  & 0.97 & 0.98 & 0.98 & 0.98 & 0.97 &  & 0.89 & 0.92 & 0.93 & 0.94 & 0.89 &  & 0.95 & 0.96 & 0.97 & 0.97 & 0.95 \\ 
  0.95 & 2000 &  & 0.98 & 0.99 & 0.99 & 0.99 & 0.99 &  & 0.91 & 0.93 & 0.94 & 0.95 & 0.91 &  & 0.97 & 0.98 & 0.98 & 0.98 & 0.97 \\ 
  0.95 & 4000 &  & 0.99 & 0.99 & 1.00 & 1.00 & 0.99 &  & 0.92 & 0.94 & 0.95 & 0.95 & 0.93 &  & 0.98 & 0.99 & 0.99 & 0.99 & 0.99 \\ 

  0.90 & 500 &  & 0.84 & 0.85 & 0.85 & 0.83 & 0.90 &  & 0.84 & 0.87 & 0.90 & 0.92 & 0.98 &  & 0.81 & 0.82 & 0.81 & 0.81 & 0.87 \\ 
  0.90 & 1000 &  & 0.85 & 0.86 & 0.86 & 0.84 & 0.86 &  & 0.85 & 0.88 & 0.90 & 0.91 & 0.94 &  & 0.83 & 0.84 & 0.83 & 0.82 & 0.84 \\ 
  0.90 & 2000 &  & 0.88 & 0.89 & 0.89 & 0.88 & 0.88 &  & 0.88 & 0.90 & 0.91 & 0.91 & 0.91 &  & 0.86 & 0.87 & 0.88 & 0.87 & 0.87 \\ 
  0.90 & 4000 &  & 0.94 & 0.94 & 0.94 & 0.94 & 0.93 &  & 0.90 & 0.93 & 0.94 & 0.94 & 0.92 &  & 0.92 & 0.93 & 0.93 & 0.93 & 0.92 \\ 

  0.95 & 500 &  & 0.80 & 0.82 & 0.82 & 0.79 & 0.86 &  & 0.80 & 0.85 & 0.88 & 0.89 & 0.94 &  & 0.77 & 0.78 & 0.77 & 0.74 & 0.81 \\ 
  0.95 & 1000 &  & 0.81 & 0.83 & 0.82 & 0.79 & 0.78 &  & 0.79 & 0.84 & 0.86 & 0.85 & 0.83 &  & 0.78 & 0.79 & 0.78 & 0.75 & 0.74 \\ 
  0.95 & 2000 &  & 0.82 & 0.84 & 0.84 & 0.81 & 0.79 &  & 0.82 & 0.85 & 0.87 & 0.86 & 0.80 &  & 0.80 & 0.83 & 0.82 & 0.79 & 0.76 \\ 
  0.95 & 4000 &  & 0.85 & 0.87 & 0.87 & 0.86 & 0.82 &  & 0.85 & 0.88 & 0.90 & 0.90 & 0.83 &  & 0.83 & 0.85 & 0.85 & 0.84 & 0.80 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/CoCAViaR_Initialization.txt <==
% latex table generated in R 4.3.1 by xtable 1.8-4 package
% Sun Feb 11 22:22:17 2024
\begin{table}[ht]
\centering
\begin{tabular}{rrlrrrrrrlrrrrrr}
  \toprule
beta & n & empty1 & bias\_mean\_1\_omega & bias\_mean\_1\_zero & bias\_mean\_2\_omega & bias\_mean\_2\_zero & bias\_mean\_3\_omega & bias\_mean\_3\_zero & empty2 & theta\_sd\_emp\_1\_omega & theta\_sd\_emp\_1\_zero & theta\_sd\_emp\_2\_omega & theta\_sd\_emp\_2\_zero & theta\_sd\_emp\_3\_omega & theta\_sd\_emp\_3\_zero \\ 
  \midrule
0.90 & 500 &  & 0.057 & 0.050 & 0.023 & 0.024 & -0.175 & -0.157 &  & 0.105 & 0.099 & 0.112 & 0.112 & 0.309 & 0.294 \\ 
  0.90 & 1000 &  & 0.029 & 0.026 & 0.018 & 0.018 & -0.094 & -0.085 &  & 0.066 & 0.062 & 0.076 & 0.077 & 0.203 & 0.192 \\ 
  0.90 & 2000 &  & 0.012 & 0.011 & 0.011 & 0.011 & -0.042 & -0.039 &  & 0.034 & 0.033 & 0.054 & 0.054 & 0.113 & 0.109 \\ 
  0.90 & 4000 &  & 0.006 & 0.005 & 0.005 & 0.005 & -0.019 & -0.018 &  & 0.019 & 0.019 & 0.039 & 0.039 & 0.069 & 0.069 \\ 
  0.95 & 500 &  & 0.080 & 0.068 & 0.039 & 0.041 & -0.186 & -0.161 &  & 0.137 & 0.126 & 0.154 & 0.152 & 0.300 & 0.278 \\ 
  0.95 & 1000 &  & 0.043 & 0.039 & 0.029 & 0.030 & -0.103 & -0.096 &  & 0.086 & 0.086 & 0.104 & 0.103 & 0.198 & 0.197 \\ 
  0.95 & 2000 &  & 0.021 & 0.019 & 0.019 & 0.019 & -0.053 & -0.049 &  & 0.050 & 0.048 & 0.077 & 0.077 & 0.121 & 0.118 \\ 
  0.95 & 4000 &  & 0.009 & 0.008 & 0.009 & 0.009 & -0.023 & -0.021 &  & 0.027 & 0.026 & 0.053 & 0.053 & 0.071 & 0.070 \\ 
  0.90 & 500 &  & 0.163 & 0.154 & 0.061 & 0.056 & -0.496 & -0.465 &  & 0.216 & 0.215 & 0.461 & 0.457 & 0.604 & 0.597 \\ 
  0.90 & 1000 &  & 0.135 & 0.133 & 0.054 & 0.057 & -0.405 & -0.403 &  & 0.200 & 0.204 & 0.304 & 0.305 & 0.559 & 0.567 \\ 
  0.90 & 2000 &  & 0.099 & 0.095 & 0.054 & 0.054 & -0.302 & -0.291 &  & 0.169 & 0.171 & 0.208 & 0.209 & 0.482 & 0.483 \\ 
  0.90 & 4000 &  & 0.058 & 0.056 & 0.036 & 0.037 & -0.179 & -0.173 &  & 0.127 & 0.128 & 0.142 & 0.141 & 0.366 & 0.366 \\ 
  0.95 & 500 &  & 0.232 & 0.235 & 0.059 & 0.055 & -0.538 & -0.542 &  & 0.307 & 0.318 & 0.955 & 0.953 & 0.623 & 0.636 \\ 
  0.95 & 1000 &  & 0.225 & 0.219 & 0.101 & 0.106 & -0.510 & -0.495 &  & 0.305 & 0.307 & 0.663 & 0.670 & 0.618 & 0.617 \\ 
  0.95 & 2000 &  & 0.181 & 0.180 & 0.117 & 0.115 & -0.412 & -0.408 &  & 0.272 & 0.280 & 0.461 & 0.457 & 0.558 & 0.572 \\ 
  0.95 & 4000 &  & 0.141 & 0.133 & 0.081 & 0.079 & -0.315 & -0.297 &  & 0.245 & 0.244 & 0.311 & 0.308 & 0.501 & 0.501 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/CoCAViaR_Initialization_RR.txt <==
% latex table generated in R 4.3.1 by xtable 1.8-4 package
% Sun Feb 18 22:44:09 2024
\begin{table}[ht]
\centering
\begin{tabular}{rrlrrrrrrlrrrrrr}
  \toprule
beta & n & empty1 & bias\_mean\_1\_omega & bias\_mean\_1\_1 & bias\_mean\_2\_omega & bias\_mean\_2\_1 & bias\_mean\_3\_omega & bias\_mean\_3\_1 & empty2 & theta\_sd\_emp\_1\_omega & theta\_sd\_emp\_1\_1 & theta\_sd\_emp\_2\_omega & theta\_sd\_emp\_2\_1 & theta\_sd\_emp\_3\_omega & theta\_sd\_emp\_3\_1 \\ 
  \midrule
0.90 & 500 &  & 0.016 & 0.021 & 0.011 & 0.014 & -0.052 & -0.068 &  & 0.055 & 0.058 & 0.110 & 0.110 & 0.193 & 0.201 \\ 
  0.90 & 1000 &  & 0.010 & 0.013 & 0.009 & 0.011 & -0.036 & -0.045 &  & 0.041 & 0.044 & 0.078 & 0.078 & 0.145 & 0.150 \\ 
  0.90 & 2000 &  & 0.006 & 0.008 & 0.005 & 0.006 & -0.021 & -0.025 &  & 0.028 & 0.029 & 0.055 & 0.055 & 0.099 & 0.101 \\ 
  0.90 & 4000 &  & 0.002 & 0.003 & 0.002 & 0.002 & -0.007 & -0.009 &  & 0.017 & 0.017 & 0.039 & 0.039 & 0.062 & 0.063 \\
 
  0.95 & 500 &  & 0.024 & 0.031 & 0.011 & 0.014 & -0.059 & -0.075 &  & 0.083 & 0.089 & 0.147 & 0.147 & 0.211 & 0.222 \\ 
  0.95 & 1000 &  & 0.015 & 0.019 & 0.012 & 0.015 & -0.039 & -0.047 &  & 0.057 & 0.059 & 0.106 & 0.105 & 0.149 & 0.151 \\ 
  0.95 & 2000 &  & 0.009 & 0.010 & 0.006 & 0.008 & -0.021 & -0.026 &  & 0.037 & 0.037 & 0.076 & 0.076 & 0.099 & 0.100 \\ 
  0.95 & 4000 &  & 0.004 & 0.005 & 0.002 & 0.003 & -0.010 & -0.012 &  & 0.024 & 0.025 & 0.053 & 0.053 & 0.067 & 0.067 \\ 

  0.90 & 500 &  & 0.134 & 0.132 & 0.057 & 0.061 & -0.414 & -0.412 &  & 0.223 & 0.219 & 0.453 & 0.447 & 0.628 & 0.623 \\ 
  0.90 & 1000 &  & 0.114 & 0.110 & 0.054 & 0.052 & -0.347 & -0.336 &  & 0.208 & 0.204 & 0.300 & 0.302 & 0.588 & 0.575 \\ 
  0.90 & 2000 &  & 0.078 & 0.074 & 0.041 & 0.041 & -0.236 & -0.226 &  & 0.173 & 0.167 & 0.203 & 0.202 & 0.492 & 0.475 \\ 
  0.90 & 4000 &  & 0.035 & 0.036 & 0.029 & 0.030 & -0.112 & -0.114 &  & 0.111 & 0.112 & 0.137 & 0.137 & 0.328 & 0.330 \\ 

  0.95 & 500 &  & 0.232 & 0.217 & 0.101 & 0.110 & -0.553 & -0.524 &  & 0.329 & 0.316 & 0.976 & 0.975 & 0.663 & 0.648 \\ 
  0.95 & 1000 &  & 0.215 & 0.209 & 0.109 & 0.107 & -0.490 & -0.477 &  & 0.316 & 0.313 & 0.673 & 0.671 & 0.640 & 0.633 \\ 
  0.95 & 2000 &  & 0.172 & 0.165 & 0.077 & 0.077 & -0.382 & -0.369 &  & 0.295 & 0.289 & 0.449 & 0.449 & 0.596 & 0.590 \\ 
  0.95 & 4000 &  & 0.123 & 0.117 & 0.071 & 0.070 & -0.276 & -0.261 &  & 0.254 & 0.246 & 0.305 & 0.305 & 0.527 & 0.509 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/CoQR_AllResults.txt <==
% latex table generated in R 4.1.2 by xtable 1.8-4 package
% Mon Jun 20 20:21:28 2022
\begin{table}[ht]
\centering
\begin{tabular}{rrlrrrrrlrrrrrlrrrrr}
  \toprule
beta & n & empty1 & bias\_mean\_1 & bias\_median\_1 & theta\_sd\_emp\_1 & sd\_asy\_median\_1 & CI\_asy\_coverage\_1 & empty2 & bias\_mean\_2 & bias\_median\_2 & theta\_sd\_emp\_2 & sd\_asy\_median\_2 & CI\_asy\_coverage\_2 & empty3 & bias\_mean\_3 & bias\_median\_3 & theta\_sd\_emp\_3 & sd\_asy\_median\_3 & CI\_asy\_coverage\_3 \\ 
  \midrule
0.90 & 500 &  & 0.0463 & 0.0380 & 0.925 & 0.871 & 0.93 &  & -0.0287 & -0.0334 & 0.604 & 0.570 & 0.92 &  & -0.0005 & 0.0000 & 0.177 & 0.169 & 0.93 \\ 
  0.90 & 1000 &  & 0.0076 & -0.0068 & 0.650 & 0.625 & 0.94 &  & -0.0067 & -0.0042 & 0.428 & 0.411 & 0.93 &  & 0.0016 & 0.0009 & 0.125 & 0.121 & 0.94 \\ 
  0.90 & 2000 &  & 0.0124 & 0.0038 & 0.463 & 0.451 & 0.94 &  & -0.0069 & -0.0056 & 0.304 & 0.297 & 0.93 &  & -0.0010 & -0.0011 & 0.090 & 0.086 & 0.93 \\ 
  0.90 & 4000 &  & -0.0014 & -0.0025 & 0.318 & 0.319 & 0.95 &  & 0.0017 & 0.0016 & 0.209 & 0.209 & 0.95 &  & -0.0007 & -0.0008 & 0.062 & 0.061 & 0.95 \\ 
  0.95 & 500 &  & 0.1214 & 0.1052 & 1.283 & 1.138 & 0.91 &  & -0.0692 & -0.0913 & 0.835 & 0.735 & 0.89 &  & -0.0022 & -0.0091 & 0.250 & 0.221 & 0.91 \\ 
  0.95 & 1000 &  & 0.0565 & 0.0447 & 0.900 & 0.829 & 0.91 &  & -0.0335 & -0.0442 & 0.592 & 0.544 & 0.90 &  & 0.0036 & 0.0019 & 0.171 & 0.160 & 0.93 \\ 
  0.95 & 2000 &  & 0.0281 & 0.0226 & 0.645 & 0.605 & 0.92 &  & -0.0137 & -0.0161 & 0.423 & 0.395 & 0.92 &  & 0.0023 & 0.0018 & 0.120 & 0.117 & 0.93 \\ 
  0.95 & 4000 &  & 0.0308 & 0.0297 & 0.441 & 0.435 & 0.94 &  & -0.0186 & -0.0222 & 0.291 & 0.285 & 0.93 &  & -0.0012 & -0.0016 & 0.086 & 0.083 & 0.94 \\ 
  0.90 & 500 &  & 0.2525 & 0.1761 & 1.824 & 1.600 & 0.92 &  & -0.1550 & -0.1974 & 1.163 & 0.992 & 0.88 &  & 0.0041 & 0.0009 & 0.336 & 0.304 & 0.94 \\ 
  0.90 & 1000 &  & 0.1405 & 0.1015 & 1.193 & 1.084 & 0.92 &  & -0.0827 & -0.0989 & 0.769 & 0.698 & 0.90 &  & -0.0035 & -0.0032 & 0.238 & 0.207 & 0.92 \\ 
  0.90 & 2000 &  & 0.1086 & 0.0714 & 0.870 & 0.767 & 0.92 &  & -0.0679 & -0.0619 & 0.562 & 0.499 & 0.90 &  & -0.0027 & 0.0008 & 0.163 & 0.148 & 0.93 \\ 
  0.90 & 4000 &  & 0.0281 & 0.0101 & 0.610 & 0.550 & 0.92 &  & -0.0162 & -0.0220 & 0.394 & 0.363 & 0.92 &  & 0.0004 & 0.0000 & 0.115 & 0.106 & 0.93 \\ 
  0.95 & 500 &  & 1.0392 & 0.7198 & 3.786 & 2.892 & 0.90 &  & -0.7368 & -0.7989 & 2.317 & 1.698 & 0.80 &  & -0.0164 & -0.0208 & 0.754 & 0.530 & 0.90 \\ 
  0.95 & 1000 &  & 0.5559 & 0.4383 & 2.675 & 2.025 & 0.88 &  & -0.3299 & -0.4009 & 1.705 & 1.237 & 0.82 &  & 0.0045 & 0.0092 & 0.516 & 0.378 & 0.89 \\ 
  0.95 & 2000 &  & 0.2931 & 0.1922 & 1.839 & 1.444 & 0.88 &  & -0.1668 & -0.2099 & 1.174 & 0.919 & 0.84 &  & 0.0005 & 0.0024 & 0.344 & 0.274 & 0.89 \\ 
  0.95 & 4000 &  & 0.1546 & 0.1134 & 1.258 & 1.062 & 0.89 &  & -0.0908 & -0.1077 & 0.820 & 0.687 & 0.87 &  & 0.0026 & 0.0029 & 0.245 & 0.203 & 0.89 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/FC_application_Banks_SP500.txt <==
% latex table generated in R 4.1.1 by xtable 1.8-4 package
% Thu Jun 23 09:09:06 2022
\begin{table}[ht]
\centering
\begin{tabular}{lllrrrlrrrllr}
  \toprule
assetX & model & empty1 & loss\_VaR & rk\_loss\_VaR & VaR\_violations & empty2 & loss\_CoVaR & rk\_loss\_CoVaR & CoVaR\_violations & empty3 & zone & pval \\ 
  \midrule
BAC & CoCAViaR-SAV-fullA &  & 2.060 & 6 & 4.5 &  & 5.913 & 1 & 7.9 &  & green & 0.01 \\ 
  BAC & CoCAViaR-AS-pos &  & 2.062 & 7 & 4.9 &  & 6.793 & 2 & 6.5 &  & yellow & 0.11 \\ 
  BAC & CoCAViaR-SAV-diag &  & 2.096 & 12 & 4.7 &  & 6.977 & 3 & 7.6 &  & yellow & 0.18 \\ 
  BAC & CoCAViaR-AS-mixed &  & 2.041 & 1 & 4.9 &  & 7.019 & 4 & 6.4 &  & grey & 0.01 \\ 
  BAC & CoCAViaR-AS-signs &  & 2.043 & 4 & 5.0 &  & 7.228 & 5 & 7.1 &  & grey & 0.01 \\ 
  BAC & CoCAViaR-SAV-full &  & 2.060 & 6 & 4.5 &  & 7.609 & 6 & 8.8 &  & yellow & 0.30 \\ 
  BAC & DCC-n-Chol &  & 2.083 & 8 & 4.4 &  & 7.652 & 7 & 15.3 &  & green & 0.01 \\ 
  BAC & DCC-t-Chol &  & 2.086 & 10 & 4.6 &  & 8.109 & 8 & 14.5 &  &  &  \\ 
  BAC & DCC-n-sym &  & 2.084 & 9 & 4.4 &  & 8.139 & 9 & 15.3 &  & yellow & 0.95 \\ 
  BAC & DCC-t-sym &  & 2.086 & 11 & 4.6 &  & 8.460 & 10 & 16.4 &  & yellow & 0.71 \\ 
  BAC & DCC-gjr-t-Chol &  & 2.043 & 3 & 4.6 &  & 8.635 & 11 & 13.7 &  & grey & 0.00 \\ 
  BAC & DCC-gjr-t-sym &  & 2.042 & 2 & 4.6 &  & 8.869 & 12 & 11.2 &  & grey & 0.00 \\ 
  C & CoCAViaR-SAV-full &  & 2.138 & 6 & 4.9 &  & 6.528 & 1 & 6.4 &  & yellow & 0.77 \\ 
  C & CoCAViaR-SAV-diag &  & 2.134 & 5 & 5.0 &  & 6.568 & 2 & 7.9 &  & yellow & 0.13 \\ 
  C & CoCAViaR-AS-mixed &  & 2.127 & 4 & 5.1 &  & 6.608 & 3 & 5.4 &  & yellow & 0.15 \\ 
  C & CoCAViaR-SAV-fullA &  & 2.138 & 6 & 4.9 &  & 6.689 & 4 & 6.4 &  & yellow & 0.12 \\ 
  C & CoCAViaR-AS-pos &  & 2.158 & 12 & 5.2 &  & 6.705 & 5 & 5.3 &  & yellow & 0.19 \\ 
  C & CoCAViaR-AS-signs &  & 2.126 & 3 & 5.1 &  & 6.714 & 6 & 6.2 &  & yellow & 0.11 \\ 
  C & DCC-n-Chol &  & 2.141 & 8 & 4.9 &  & 7.516 & 7 & 10.4 &  & green & 0.01 \\ 
  C & DCC-t-Chol &  & 2.146 & 11 & 4.9 &  & 7.750 & 8 & 11.2 &  &  &  \\ 
  C & DCC-gjr-t-Chol &  & 2.104 & 1 & 4.9 &  & 7.878 & 9 & 10.6 &  & grey & 0.01 \\ 
  C & DCC-n-sym &  & 2.141 & 9 & 5.0 &  & 8.035 & 10 & 11.8 &  & yellow & 0.42 \\ 
  C & DCC-gjr-t-sym &  & 2.107 & 2 & 5.2 &  & 8.331 & 11 & 10.7 &  & grey & 0.00 \\ 
  C & DCC-t-sym &  & 2.144 & 10 & 5.1 &  & 8.347 & 12 & 11.5 &  & yellow & 0.88 \\ 
  GS & CoCAViaR-SAV-fullA &  & 1.840 & 4 & 5.0 &  & 6.069 & 1 & 9.5 &  & green & 0.01 \\ 
  GS & CoCAViaR-AS-mixed &  & 1.818 & 1 & 5.0 &  & 6.460 & 2 & 4.0 &  & grey & 0.00 \\ 
  GS & CoCAViaR-AS-pos &  & 1.820 & 2 & 4.9 &  & 6.572 & 3 & 7.2 &  & grey & 0.00 \\ 
  GS & CoCAViaR-AS-signs &  & 1.838 & 3 & 5.1 &  & 6.855 & 4 & 3.9 &  & grey & 0.00 \\ 
  GS & CoCAViaR-SAV-full &  & 1.840 & 4 & 5.0 &  & 7.313 & 5 & 12.7 &  & green & 0.05 \\ 
  GS & CoCAViaR-SAV-diag &  & 1.879 & 8 & 4.9 &  & 7.338 & 6 & 8.1 &  & green & 0.02 \\ 
  GS & DCC-n-sym &  & 1.888 & 9 & 4.7 &  & 8.485 & 7 & 14.3 &  & yellow & 0.14 \\ 
  GS & DCC-t-sym &  & 1.890 & 10 & 4.9 &  & 9.081 & 8 & 13.8 &  & yellow & 0.31 \\ 
  GS & DCC-n-Chol &  & 1.891 & 11 & 4.7 &  & 9.165 & 9 & 17.6 &  & yellow & 0.27 \\ 
  GS & DCC-gjr-t-sym &  & 1.857 & 6 & 4.7 &  & 9.249 & 10 & 13.3 &  & grey & 0.00 \\ 
  GS & DCC-t-Chol &  & 1.895 & 12 & 4.7 &  & 9.288 & 11 & 18.3 &  &  &  \\ 
  GS & DCC-gjr-t-Chol &  & 1.857 & 7 & 4.9 &  & 9.536 & 12 & 16.0 &  & grey & 0.00 \\ 
  JPM & CoCAViaR-SAV-fullA &  & 1.718 & 6 & 4.5 &  & 6.008 & 1 & 12.4 &  & green & 0.06 \\ 
  JPM & CoCAViaR-AS-mixed &  & 1.686 & 2 & 4.5 &  & 6.402 & 2 & 7.0 &  & grey & 0.00 \\ 
  JPM & CoCAViaR-AS-signs &  & 1.685 & 1 & 4.6 &  & 6.628 & 3 & 6.8 &  & grey & 0.00 \\ 
  JPM & DCC-n-sym &  & 1.735 & 9 & 3.8 &  & 6.751 & 4 & 14.4 &  & green & 0.07 \\ 
  JPM & DCC-t-sym &  & 1.741 & 12 & 3.9 &  & 6.987 & 5 & 17.2 &  & yellow & 0.50 \\ 
  JPM & DCC-n-Chol &  & 1.733 & 8 & 3.9 &  & 7.034 & 6 & 18.2 &  & grey & 0.01 \\ 
  JPM & CoCAViaR-AS-pos &  & 1.708 & 5 & 5.2 &  & 7.209 & 7 & 6.9 &  & yellow & 0.15 \\ 
  JPM & DCC-t-Chol &  & 1.741 & 11 & 4.0 &  & 7.396 & 8 & 19.8 &  &  &  \\ 
  JPM & CoCAViaR-SAV-diag &  & 1.737 & 10 & 4.7 &  & 7.443 & 9 & 8.5 &  & yellow & 0.98 \\ 
  JPM & DCC-gjr-t-Chol &  & 1.705 & 4 & 4.0 &  & 7.466 & 10 & 14.7 &  & grey & 0.02 \\ 
  JPM & DCC-gjr-t-sym &  & 1.704 & 3 & 4.0 &  & 7.666 & 11 & 11.9 &  & grey & 0.01 \\ 
  JPM & CoCAViaR-SAV-full &  & 1.718 & 6 & 4.5 &  & 9.250 & 12 & 14.2 &  & yellow & 0.15 \\ 
  SPF & CoCAViaR-SAV-fullA &  & 1.416 & 12 & 4.5 &  & 5.488 & 1 & 9.6 &  & green & 0.09 \\ 
  SPF & CoCAViaR-AS-mixed &  & 1.389 & 4 & 4.9 &  & 5.865 & 2 & 7.2 &  & yellow & 0.26 \\ 
  SPF & CoCAViaR-AS-signs &  & 1.379 & 3 & 4.9 &  & 5.927 & 3 & 8.9 &  & grey & 0.03 \\ 
  SPF & CoCAViaR-SAV-diag &  & 1.409 & 10 & 4.7 &  & 6.078 & 4 & 7.6 &  & yellow & 0.22 \\ 
  SPF & CoCAViaR-AS-pos &  & 1.401 & 9 & 4.9 &  & 6.314 & 5 & 7.2 &  & yellow & 0.60 \\ 
  SPF & DCC-n-Chol &  & 1.395 & 6 & 4.4 &  & 6.514 & 6 & 15.3 &  & grey & 0.01 \\ 
  SPF & DCC-t-Chol &  & 1.400 & 8 & 4.4 &  & 6.830 & 7 & 17.9 &  &  &  \\ 
  SPF & DCC-n-sym &  & 1.394 & 5 & 4.6 &  & 6.900 & 8 & 15.4 &  & yellow & 0.15 \\ 
  SPF & DCC-t-sym &  & 1.400 & 7 & 4.7 &  & 7.207 & 9 & 17.6 &  & yellow & 0.93 \\ 
  SPF & DCC-gjr-t-sym &  & 1.354 & 1 & 4.7 &  & 7.593 & 10 & 9.2 &  & grey & 0.00 \\ 
  SPF & DCC-gjr-t-Chol &  & 1.357 & 2 & 4.8 &  & 7.613 & 11 & 11.5 &  & grey & 0.00 \\ 
  SPF & CoCAViaR-SAV-full &  & 1.416 & 12 & 4.5 &  & 10.261 & 12 & 12.2 &  & yellow & 0.14 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/FC_application_Banks_SP500_RR.txt <==
% latex table generated in R 4.3.1 by xtable 1.8-4 package
% Mon Jan 29 10:13:35 2024
\begin{table}[ht]
\centering
\begin{tabular}{lllrrrlrrrllr}
  \toprule
assetX & model & empty1 & loss\_VaR & rk\_loss\_VaR & VaR\_violations & empty2 & loss\_CoVaR & rk\_loss\_CoVaR & CoVaR\_violations & empty3 & zone & pval \\ 
  \midrule
BAC & CoCAViaR-SAV-fullA &  & 2.074 & 6 & 4.3 &  & 5.405 & 1 & 7.3 &  & green & 0.01 \\ 
  BAC & CoCAViaR-AS-mixed &  & 2.044 & 4 & 4.2 &  & 6.176 & 2 & 7.5 &  & grey & 0.00 \\ 
  BAC & CoCAViaR-AS-signs &  & 2.042 & 2 & 4.6 &  & 6.253 & 3 & 5.2 &  & grey & 0.00 \\ 
  BAC & CoCAViaR-AS-pos &  & 2.060 & 5 & 4.7 &  & 6.899 & 4 & 7.5 &  & green & 0.05 \\ 
  BAC & CoCAViaR-SAV-diag &  & 2.089 & 12 & 4.5 &  & 7.071 & 5 & 8.7 &  & yellow & 0.14 \\ 
  BAC & CoCAViaR-SAV-full &  & 2.074 & 6 & 4.3 &  & 7.472 & 6 & 8.3 &  & yellow & 0.35 \\ 
  BAC & DCC-n-Chol &  & 2.082 & 9 & 4.5 &  & 8.655 & 7 & 19.5 &  & yellow & 0.28 \\ 
  BAC & DCC-t-Chol &  & 2.087 & 10 & 4.8 &  & 8.815 & 8 & 17.2 &  &  &  \\ 
  BAC & DCC-gjr-t-Chol &  & 2.042 & 3 & 4.7 &  & 9.165 & 9 & 15.8 &  & grey & 0.00 \\ 
  BAC & DCC-n-sym &  & 2.081 & 8 & 4.5 &  & 9.213 & 10 & 19.5 &  & yellow & 0.33 \\ 
  BAC & DCC-gjr-t-sym &  & 2.040 & 1 & 4.8 &  & 9.447 & 11 & 16.5 &  & grey & 0.00 \\ 
  BAC & DCC-t-sym &  & 2.087 & 11 & 4.9 &  & 9.595 & 12 & 17.7 &  & yellow & 0.83 \\ 
  C & CoCAViaR-SAV-full &  & 2.143 & 10 & 4.8 &  & 6.230 & 1 & 5.0 &  & yellow & 0.13 \\ 
  C & CoCAViaR-SAV-fullA &  & 2.143 & 10 & 4.8 &  & 6.286 & 2 & 4.1 &  & yellow & 0.22 \\ 
  C & CoCAViaR-AS-mixed &  & 2.109 & 4 & 4.9 &  & 6.626 & 3 & 5.6 &  & green & 0.05 \\ 
  C & CoCAViaR-AS-signs &  & 2.098 & 1 & 5.3 &  & 6.653 & 4 & 5.2 &  & grey & 0.00 \\ 
  C & CoCAViaR-SAV-diag &  & 2.142 & 7 & 4.9 &  & 6.665 & 5 & 4.1 &  & yellow & 0.35 \\ 
  C & CoCAViaR-AS-pos &  & 2.143 & 11 & 5.8 &  & 7.366 & 6 & 4.8 &  & yellow & 0.64 \\ 
  C & DCC-n-sym &  & 2.140 & 6 & 4.9 &  & 7.632 & 7 & 9.6 &  & yellow & 0.29 \\ 
  C & DCC-n-Chol &  & 2.138 & 5 & 5.0 &  & 7.793 & 8 & 11.0 &  & green & 0.05 \\ 
  C & DCC-t-sym &  & 2.146 & 12 & 5.1 &  & 7.963 & 9 & 10.9 &  & yellow & 0.45 \\ 
  C & DCC-t-Chol &  & 2.143 & 8 & 5.1 &  & 7.981 & 10 & 11.6 &  &  &  \\ 
  C & DCC-gjr-t-Chol &  & 2.105 & 2 & 5.0 &  & 8.194 & 11 & 11.0 &  & grey & 0.04 \\ 
  C & DCC-gjr-t-sym &  & 2.107 & 3 & 5.0 &  & 8.422 & 12 & 8.6 &  & grey & 0.03 \\ 
  GS & CoCAViaR-SAV-fullA &  & 1.852 & 4 & 4.7 &  & 5.857 & 1 & 9.2 &  & green & 0.04 \\ 
  GS & CoCAViaR-AS-mixed &  & 1.832 & 2 & 4.7 &  & 5.971 & 2 & 4.2 &  & grey & 0.02 \\ 
  GS & CoCAViaR-AS-pos &  & 1.841 & 3 & 4.3 &  & 5.980 & 3 & 5.5 &  & grey & 0.02 \\ 
  GS & CoCAViaR-SAV-full &  & 1.852 & 4 & 4.7 &  & 6.355 & 4 & 10.1 &  & green & 0.07 \\ 
  GS & CoCAViaR-AS-signs &  & 1.832 & 1 & 5.0 &  & 6.453 & 5 & 4.0 &  & grey & 0.00 \\ 
  GS & CoCAViaR-SAV-diag &  & 1.870 & 8 & 4.9 &  & 7.382 & 6 & 6.5 &  & grey & 0.01 \\ 
  GS & DCC-n-sym &  & 1.891 & 9 & 4.3 &  & 7.607 & 7 & 10.0 &  & yellow & 0.16 \\ 
  GS & DCC-n-Chol &  & 1.895 & 11 & 4.3 &  & 7.696 & 8 & 13.0 &  & green & 0.00 \\ 
  GS & DCC-t-sym &  & 1.892 & 10 & 4.6 &  & 8.144 & 9 & 9.4 &  & yellow & 0.14 \\ 
  GS & DCC-t-Chol &  & 1.896 & 12 & 4.6 &  & 8.245 & 10 & 12.0 &  &  &  \\ 
  GS & DCC-gjr-t-Chol &  & 1.862 & 6 & 4.2 &  & 8.721 & 11 & 13.1 &  & grey & 0.01 \\ 
  GS & DCC-gjr-t-sym &  & 1.863 & 7 & 4.1 &  & 8.803 & 12 & 11.7 &  & grey & 0.02 \\ 
  JPM & CoCAViaR-SAV-fullA &  & 1.715 & 6 & 4.1 &  & 5.697 & 1 & 12.5 &  & green & 0.01 \\ 
  JPM & CoCAViaR-AS-mixed &  & 1.690 & 1 & 4.0 &  & 5.701 & 2 & 6.9 &  & grey & 0.00 \\ 
  JPM & CoCAViaR-SAV-full &  & 1.715 & 6 & 4.1 &  & 5.926 & 3 & 10.6 &  & green & 0.02 \\ 
  JPM & CoCAViaR-AS-signs &  & 1.692 & 2 & 4.1 &  & 6.004 & 4 & 6.7 &  & grey & 0.00 \\ 
  JPM & CoCAViaR-AS-pos &  & 1.703 & 3 & 4.7 &  & 6.724 & 5 & 8.3 &  & grey & 0.03 \\ 
  JPM & CoCAViaR-SAV-diag &  & 1.733 & 8 & 4.3 &  & 6.898 & 6 & 8.2 &  & yellow & 0.18 \\ 
  JPM & DCC-n-sym &  & 1.743 & 11 & 3.7 &  & 7.196 & 7 & 17.2 &  & green & 0.03 \\ 
  JPM & DCC-t-sym &  & 1.752 & 12 & 3.8 &  & 7.695 & 8 & 20.8 &  & red & 0.00 \\ 
  JPM & DCC-n-Chol &  & 1.734 & 9 & 4.0 &  & 7.826 & 9 & 18.8 &  & grey & 0.01 \\ 
  JPM & DCC-gjr-t-sym &  & 1.711 & 5 & 3.8 &  & 8.136 & 10 & 17.7 &  & grey & 0.06 \\ 
  JPM & DCC-t-Chol &  & 1.741 & 10 & 4.1 &  & 8.290 & 11 & 21.4 &  &  &  \\ 
  JPM & DCC-gjr-t-Chol &  & 1.706 & 4 & 3.9 &  & 8.762 & 12 & 19.2 &  & grey & 0.03 \\ 
  SPF & CoCAViaR-SAV-fullA &  & 1.409 & 12 & 4.2 &  & 4.910 & 1 & 9.3 &  & green & 0.01 \\ 
  SPF & CoCAViaR-AS-mixed &  & 1.379 & 4 & 4.5 &  & 5.025 & 2 & 5.3 &  & grey & 0.00 \\ 
  SPF & CoCAViaR-AS-signs &  & 1.363 & 1 & 4.7 &  & 5.519 & 3 & 6.8 &  & grey & 0.00 \\ 
  SPF & CoCAViaR-AS-pos &  & 1.398 & 5 & 4.7 &  & 5.725 & 4 & 5.9 &  & green & 0.05 \\ 
  SPF & CoCAViaR-SAV-diag &  & 1.407 & 10 & 4.1 &  & 5.910 & 5 & 10.5 &  & green & 0.04 \\ 
  SPF & DCC-n-sym &  & 1.400 & 7 & 4.5 &  & 7.306 & 6 & 16.7 &  & grey & 0.00 \\ 
  SPF & DCC-gjr-t-sym &  & 1.369 & 3 & 4.3 &  & 7.621 & 7 & 14.5 &  & grey & 0.00 \\ 
  SPF & DCC-t-sym &  & 1.406 & 9 & 4.5 &  & 7.829 & 8 & 18.3 &  & yellow & 0.25 \\ 
  SPF & DCC-n-Chol &  & 1.399 & 6 & 4.4 &  & 7.884 & 9 & 20.5 &  & grey & 0.00 \\ 
  SPF & DCC-t-Chol &  & 1.405 & 8 & 4.5 &  & 8.175 & 10 & 21.1 &  &  &  \\ 
  SPF & DCC-gjr-t-Chol &  & 1.365 & 2 & 4.8 &  & 8.388 & 11 & 17.4 &  & grey & 0.00 \\ 
  SPF & CoCAViaR-SAV-full &  & 1.409 & 12 & 4.2 &  & 8.832 & 12 & 10.3 &  & yellow & 0.68 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/FC_application_Banks_SP500_RR_b0.txt <==
 % latex table generated in R 4.3.1 by xtable 1.8-4 package
% Mon Jan 29 10:15:23 2024
\begin{table}[ht]
\centering
\begin{tabular}{lllrrrlrrrllr}
  \toprule
assetX & model & empty1 & loss\_VaR & rk\_loss\_VaR & VaR\_violations & empty2 & loss\_CoVaR & rk\_loss\_CoVaR & CoVaR\_violations & empty3 & zone & pval \\ 
  \midrule
BAC & CoCAViaR-SAV-fullA &  & 0.658 & 6 & 4.3 &  & 2.953 & 1 & 7.3 &  & green & 0.00 \\ 
  BAC & CoCAViaR-AS-mixed &  & 0.647 & 2 & 4.2 &  & 3.123 & 2 & 7.5 &  & grey & 0.00 \\ 
  BAC & CoCAViaR-AS-signs &  & 0.647 & 1 & 4.6 &  & 3.219 & 3 & 5.2 &  & grey & 0.00 \\ 
  BAC & CoCAViaR-AS-pos &  & 0.653 & 5 & 4.7 &  & 3.448 & 4 & 7.5 &  & green & 0.01 \\ 
  BAC & CoCAViaR-SAV-diag &  & 0.660 & 9 & 4.5 &  & 3.499 & 5 & 8.7 &  & green & 0.02 \\ 
  BAC & CoCAViaR-SAV-full &  & 0.658 & 6 & 4.3 &  & 3.560 & 6 & 8.3 &  & green & 0.07 \\ 
  BAC & DCC-n-Chol &  & 0.660 & 10 & 4.5 &  & 4.489 & 7 & 19.5 &  & yellow & 0.12 \\ 
  BAC & DCC-gjr-t-Chol &  & 0.649 & 4 & 4.7 &  & 4.623 & 8 & 15.8 &  & grey & 0.00 \\ 
  BAC & DCC-t-Chol &  & 0.662 & 11 & 4.8 &  & 4.631 & 9 & 17.2 &  &  &  \\ 
  BAC & DCC-n-sym &  & 0.660 & 8 & 4.5 &  & 4.835 & 10 & 19.5 &  & yellow & 0.43 \\ 
  BAC & DCC-gjr-t-sym &  & 0.649 & 3 & 4.8 &  & 4.858 & 11 & 16.5 &  & grey & 0.00 \\ 
  BAC & DCC-t-sym &  & 0.662 & 12 & 4.9 &  & 5.092 & 12 & 17.7 &  & yellow & 0.95 \\ 
  C & CoCAViaR-SAV-fullA &  & 0.667 & 10 & 4.8 &  & 3.298 & 1 & 4.1 &  & yellow & 0.10 \\ 
  C & CoCAViaR-SAV-full &  & 0.667 & 10 & 4.8 &  & 3.316 & 2 & 5.0 &  & green & 0.08 \\ 
  C & CoCAViaR-SAV-diag &  & 0.667 & 8 & 4.9 &  & 3.403 & 3 & 4.1 &  & yellow & 0.14 \\ 
  C & CoCAViaR-AS-mixed &  & 0.659 & 4 & 4.9 &  & 3.407 & 4 & 5.6 &  & green & 0.03 \\ 
  C & CoCAViaR-AS-signs &  & 0.658 & 1 & 5.3 &  & 3.463 & 5 & 5.2 &  & green & 0.02 \\ 
  C & CoCAViaR-AS-pos &  & 0.666 & 5 & 5.8 &  & 3.775 & 6 & 4.8 &  & yellow & 0.44 \\ 
  C & DCC-n-sym &  & 0.666 & 7 & 4.9 &  & 3.947 & 7 & 9.6 &  & green & 0.10 \\ 
  C & DCC-n-Chol &  & 0.666 & 6 & 5.0 &  & 4.059 & 8 & 11.0 &  & green & 0.03 \\ 
  C & DCC-gjr-t-Chol &  & 0.658 & 3 & 5.0 &  & 4.086 & 9 & 11.0 &  & grey & 0.05 \\ 
  C & DCC-t-sym &  & 0.668 & 12 & 5.1 &  & 4.133 & 10 & 10.9 &  & yellow & 0.33 \\ 
  C & DCC-gjr-t-sym &  & 0.658 & 2 & 5.0 &  & 4.162 & 11 & 8.6 &  & grey & 0.05 \\ 
  C & DCC-t-Chol &  & 0.667 & 11 & 5.1 &  & 4.195 & 12 & 11.6 &  &  &  \\ 
  GS & CoCAViaR-AS-pos &  & 0.606 & 3 & 4.3 &  & 3.161 & 1 & 5.5 &  & green & 0.03 \\ 
  GS & CoCAViaR-AS-mixed &  & 0.605 & 2 & 4.7 &  & 3.232 & 2 & 4.2 &  & grey & 0.01 \\ 
  GS & CoCAViaR-SAV-fullA &  & 0.611 & 6 & 4.7 &  & 3.380 & 3 & 9.2 &  & yellow & 0.12 \\ 
  GS & CoCAViaR-AS-signs &  & 0.603 & 1 & 5.0 &  & 3.441 & 4 & 4.0 &  & grey & 0.00 \\ 
  GS & CoCAViaR-SAV-full &  & 0.611 & 6 & 4.7 &  & 3.538 & 5 & 10.1 &  & yellow & 0.18 \\ 
  GS & CoCAViaR-SAV-diag &  & 0.614 & 8 & 4.9 &  & 3.659 & 6 & 6.5 &  & yellow & 0.16 \\ 
  GS & DCC-n-sym &  & 0.618 & 10 & 4.3 &  & 3.819 & 7 & 10.0 &  & green & 0.08 \\ 
  GS & DCC-n-Chol &  & 0.619 & 12 & 4.3 &  & 3.908 & 8 & 13.0 &  & green & 0.00 \\ 
  GS & DCC-t-sym &  & 0.617 & 9 & 4.6 &  & 4.012 & 9 & 9.4 &  & grey & 0.01 \\ 
  GS & DCC-gjr-t-sym &  & 0.609 & 5 & 4.1 &  & 4.072 & 10 & 11.7 &  & grey & 0.04 \\ 
  GS & DCC-gjr-t-Chol &  & 0.608 & 4 & 4.2 &  & 4.149 & 11 & 13.1 &  & grey & 0.02 \\ 
  GS & DCC-t-Chol &  & 0.619 & 11 & 4.6 &  & 4.167 & 12 & 12.0 &  &  &  \\ 
  JPM & CoCAViaR-AS-mixed &  & 0.547 & 1 & 4.0 &  & 2.918 & 1 & 6.9 &  & grey & 0.00 \\ 
  JPM & CoCAViaR-AS-signs &  & 0.549 & 3 & 4.1 &  & 3.040 & 2 & 6.7 &  & grey & 0.00 \\ 
  JPM & CoCAViaR-SAV-fullA &  & 0.558 & 6 & 4.1 &  & 3.086 & 3 & 12.5 &  & green & 0.01 \\ 
  JPM & CoCAViaR-SAV-full &  & 0.558 & 6 & 4.1 &  & 3.146 & 4 & 10.6 &  & green & 0.01 \\ 
  JPM & CoCAViaR-AS-pos &  & 0.548 & 2 & 4.7 &  & 3.379 & 5 & 8.3 &  & grey & 0.00 \\ 
  JPM & CoCAViaR-SAV-diag &  & 0.564 & 8 & 4.3 &  & 3.485 & 6 & 8.2 &  & green & 0.09 \\ 
  JPM & DCC-n-sym &  & 0.569 & 11 & 3.7 &  & 3.619 & 7 & 17.2 &  & green & 0.00 \\ 
  JPM & DCC-t-sym &  & 0.571 & 12 & 3.8 &  & 3.893 & 8 & 20.8 &  & red & 0.00 \\ 
  JPM & DCC-n-Chol &  & 0.566 & 9 & 4.0 &  & 3.968 & 9 & 18.8 &  & green & 0.00 \\ 
  JPM & DCC-gjr-t-sym &  & 0.555 & 5 & 3.8 &  & 4.032 & 10 & 17.7 &  & grey & 0.01 \\ 
  JPM & DCC-t-Chol &  & 0.567 & 10 & 4.1 &  & 4.242 & 11 & 21.4 &  &  &  \\ 
  JPM & DCC-gjr-t-Chol &  & 0.553 & 4 & 3.9 &  & 4.418 & 12 & 19.2 &  & grey & 0.00 \\ 
  SPF & CoCAViaR-SAV-fullA &  & 0.457 & 12 & 4.2 &  & 3.058 & 1 & 9.3 &  & green & 0.00 \\ 
  SPF & CoCAViaR-AS-mixed &  & 0.439 & 2 & 4.5 &  & 3.185 & 2 & 5.3 &  & grey & 0.00 \\ 
  SPF & CoCAViaR-AS-signs &  & 0.437 & 1 & 4.7 &  & 3.296 & 3 & 6.8 &  & grey & 0.00 \\ 
  SPF & CoCAViaR-AS-pos &  & 0.446 & 5 & 4.7 &  & 3.354 & 4 & 5.9 &  & green & 0.01 \\ 
  SPF & CoCAViaR-SAV-diag &  & 0.456 & 8 & 4.1 &  & 3.473 & 5 & 10.5 &  & green & 0.01 \\ 
  SPF & CoCAViaR-SAV-full &  & 0.457 & 12 & 4.2 &  & 3.651 & 6 & 10.3 &  & yellow & 0.20 \\ 
  SPF & DCC-gjr-t-sym &  & 0.441 & 4 & 4.3 &  & 4.062 & 7 & 14.5 &  & grey & 0.00 \\ 
  SPF & DCC-n-sym &  & 0.454 & 6 & 4.5 &  & 4.223 & 8 & 16.7 &  & grey & 0.00 \\ 
  SPF & DCC-gjr-t-Chol &  & 0.440 & 3 & 4.8 &  & 4.475 & 9 & 17.4 &  & grey & 0.00 \\ 
  SPF & DCC-n-Chol &  & 0.454 & 7 & 4.4 &  & 4.482 & 10 & 20.5 &  & grey & 0.01 \\ 
  SPF & DCC-t-sym &  & 0.456 & 10 & 4.5 &  & 4.544 & 11 & 18.3 &  & yellow & 0.15 \\ 
  SPF & DCC-t-Chol &  & 0.456 & 9 & 4.5 &  & 4.704 & 12 & 21.1 &  &  &  \\ 
   \bottomrule
\end{tabular}
\end{table}

